Centrality-Based Deployment of Queue Policies in Acyclic Multipath Routing Networks

Excessive queueing delays constitute a significant impediment to latency-sensitive network applications. Although effective deployment of Active Queue Management (AQM) strategies has been proposed as a necessary solution, deployment remains sparse. This paper studies AQM deployment in a specific class of networks where routers/switches have a topological hierarchy, form acyclic paths, and adopt multipath routing. Our approach rests on the well-established premise that AQM deployment impacts packet-forwarding dynamics in networks carrying TCP flows, thus establishing a direct link between stability and network performance. We use fluid models for TCP and queue dynamics in the network, along with a simple threshold-based queue policy to outline a closed-loop model for the network. Stability analyses reveal that while the network is vulnerable to instability as the average round-trip time (RTT) of the TCP flows increases, it tolerates a much larger RTT without losing stability when the threshold-based AQM is deployed in an appropriate router. We then define a Katz centrality-based metric to choose the most appropriate router for AQM deployment, and argue that doing so ensures the greatest stabilising effect. Finally, packet-level simulations corroborate that the proposed deployment strategy ensures low-latency operation of the network.

==> figures/CentralityValues.dat <==
g n1 n2 n3 n4 n5 n6
0.000000 1.000000 2.500000 2.500000 1.666667 1.666667 1.666667
0.100000 1.000000 2.540000 2.560000 1.922267 1.826825 2.041149
0.200000 1.000000 2.580000 2.620000 2.189067 2.025536 2.472207
0.300000 1.000000 2.620000 2.680000 2.467067 2.265151 2.971893
0.400000 1.000000 2.660000 2.740000 2.756267 2.548021 3.553106
0.500000 1.000000 2.700000 2.800000 3.056667 2.876500 4.229592
0.600000 1.000000 2.740000 2.860000 3.368267 3.252939 5.015942
0.700000 1.000000 2.780000 2.920000 3.691067 3.679689 5.927595
0.800000 1.000000 2.820000 2.980000 4.025067 4.159104 6.980838
0.900000 1.000000 2.860000 3.040000 4.370267 4.693535 8.192802
1.000000 1.000000 2.900000 3.100000 4.726667 5.285333 9.581467
1.100000 1.000000 2.940000 3.160000 5.094267 5.936852 11.165658


==> figures/SuffCondition_wrt_C1_NodeImpact.dat <==
C1 n1 n2 n3 n4 n5 n6 PI
20.000000 0.376710 0.376709 0.280527 0.396916 0.468677 0.300989 1.570796
30.000000 0.516653 0.516652 0.376710 0.546331 0.652274 0.406258 1.570796
40.000000 0.654710 0.654709 0.470322 0.694009 0.834629 0.509093 1.570796
50.000000 0.792122 0.792121 0.562792 0.841135 1.016732 0.610896 1.570796
60.000000 0.929329 0.929328 0.654710 0.988118 1.198878 0.712228 1.570796
70.000000 1.066510 1.066508 0.746354 1.135115 1.381157 0.813347 1.570796
80.000000 1.203738 1.203736 0.837868 1.282187 1.563591 0.914379 1.570796
90.000000 1.341044 1.341042 0.929329 1.429357 1.746177 1.015392 1.570796
100.000000 1.478437 1.478435 1.020780 1.576628 1.928903 1.116422 1.570796
110.000000 1.615919 1.615916 1.112245 1.723998 2.111756 1.217485 1.570796
120.000000 1.753485 1.753483 1.203737 1.871461 2.294722 1.318592 1.570796
130.000000 1.891131 1.891128 1.295265 2.019009 2.477788 1.419746 1.570796
140.000000 2.028850 2.028847 1.386831 2.166635 2.660944 1.520948 1.570796
150.000000 2.166637 2.166634 1.478436 2.314333 2.844180 1.622197 1.570796
160.000000 2.304486 2.304482 1.570081 2.462094 3.027488 1.723493 1.570796
170.000000 2.442391 2.442387 1.661764 2.609915 3.210859 1.824832 1.570796
180.000000 2.580349 2.580345 1.753484 2.757790 3.394289 1.926213 1.570796
190.000000 2.718354 2.718349 1.845239 2.905713 3.577770 2.027633 1.570796
200.000000 2.856402 2.856398 1.937028 3.053681 3.761300 2.129089 1.570796


==> figures/SuffCondition_wrt_NT_NodeImpact.dat <==
NT n1 n2 n3 n4 n5 n6 PI
20.000000 4.238665 4.238645 2.856390 4.535162 5.598444 3.145222 1.570796
25.000000 3.408965 3.408952 2.304479 3.645925 4.495798 2.535233 1.570796
30.000000 2.856399 2.856390 1.937025 3.053675 3.761291 2.129086 1.570796
35.000000 2.462095 2.462088 1.674862 2.631033 3.237055 1.839311 1.570796
40.000000 2.166636 2.166631 1.478435 2.314330 2.844177 1.622196 1.570796
45.000000 1.937029 1.937025 1.325782 2.068208 2.538829 1.453474 1.570796
50.000000 1.753485 1.753482 1.203737 1.871461 2.294721 1.318591 1.570796
55.000000 1.603417 1.603414 1.103928 1.710597 2.095128 1.208295 1.570796
60.000000 1.478437 1.478435 1.020780 1.576628 1.928903 1.116422 1.570796
65.000000 1.372742 1.372740 0.950433 1.463334 1.788333 1.038705 1.570796
70.000000 1.282188 1.282187 0.890135 1.366272 1.667908 0.972101 1.570796
75.000000 1.203738 1.203737 0.837868 1.282188 1.563591 0.914379 1.570796
80.000000 1.135116 1.135115 0.792122 1.208640 1.472355 0.863869 1.570796
85.000000 1.074581 1.074580 0.751740 1.143764 1.391885 0.819291 1.570796
90.000000 1.020781 1.020780 0.715826 1.086110 1.320381 0.779655 1.570796
95.000000 0.972648 0.972647 0.683672 1.034533 1.256424 0.744176 1.570796
100.000000 0.929330 0.929329 0.654710 0.988119 1.198879 0.712229 1.570796


==> figures/SuffCondition_wrt_tau_NodeImpact.dat <==
tau n1 n2 n3 n4 n5 n6 PI
0.010000 0.792122 0.792121 0.562792 0.841135 1.016732 0.610896 1.570796
0.020000 1.478437 1.478435 1.020780 1.576628 1.928903 1.116422 1.570796
0.030000 2.166637 2.166634 1.478436 2.314333 2.844180 1.622197 1.570796
0.040000 2.856402 2.856398 1.937028 3.053681 3.761300 2.129089 1.570796
0.050000 3.547191 3.547186 2.396415 3.794079 4.679525 2.636845 1.570796
0.060000 4.238674 4.238667 2.856400 4.535179 5.598470 3.145231 1.570796
0.070000 4.930650 4.930642 3.316836 5.276776 6.517915 3.654082 1.570796
0.080000 5.622990 5.622981 3.777618 6.018738 7.437723 4.163286 1.570796
0.090000 6.315610 6.315600 4.238671 6.760979 8.357807 4.672765 1.570796
0.100000 7.008449 7.008438 4.699942 7.503438 9.278106 5.182464 1.570796


==> figures/critical_delay.dat <==
alpha	Router_1	Router_2	Router_3	Router_4	Router_5	Router_6
1.000000000000000056e-01	1.658399850510033566e-02	1.535378982989865290e-02	2.486757137234872281e-02	1.456145301087732706e-02	1.142373154367085954e-02	2.299497622463054364e-02
2.000000000000000111e-01	1.810752419214436276e-02	1.620345297050747660e-02	2.714316829377775089e-02	1.552770469001600942e-02	1.194997555061605432e-02	2.517825642047703816e-02
3.000000000000000444e-01	1.909296895775891914e-02	1.694428292985843479e-02	2.861649719816511742e-02	1.632252444162531763e-02	1.242763293951571445e-02	2.648398437695115640e-02
4.000000000000000222e-01	1.974736058871070371e-02	1.757375170534133946e-02	2.959529459447397468e-02	1.695904345541111510e-02	1.285202936475334130e-02	2.731137810475134375e-02
5.000000000000000000e-01	2.020375272205382836e-02	1.810215298780322099e-02	3.027786989860781902e-02	1.746627389650953419e-02	1.322402657364122290e-02	2.787238957627509103e-02
5.999999999999999778e-01	2.053692218307891920e-02	1.854460093169874035e-02	3.077590496984283427e-02	1.787321797999488066e-02	1.354782460153981793e-02	2.827450127331897906e-02
7.000000000000000666e-01	2.078951475723297970e-02	1.891628945544923321e-02	3.115318250636570779e-02	1.820357401333340744e-02	1.382906878651768944e-02	2.857546113237891677e-02
8.000000000000000444e-01	2.098697992685625083e-02	1.923051539821025654e-02	3.144780268304731702e-02	1.847534001800913220e-02	1.407362795717905998e-02	2.880846190793400277e-02
9.000000000000000222e-01	2.114524563703674628e-02	1.949821328354007025e-02	3.168362759931873940e-02	1.870185739941957262e-02	1.428695910639404647e-02	2.899375967046147196e-02
1.000000000000000000e+00	2.127471912737774473e-02	1.972812571361250156e-02	3.187625665320294871e-02	1.889298764291677535e-02	1.447385305696141482e-02	2.914435431319830141e-02


==> figures/critical_delay_vs_C1.dat <==
C1	Router_1	Router_2	Router_3	Router_4	Router_5	Router_6
2.000000000000000000e+01	1.059643908686312558e-01	9.790818047384786116e-02	1.587726528348314126e-01	9.385780488660208642e-02	7.177190233588572055e-02	1.452463453233056034e-01
4.000000000000000000e+01	4.927213489393458129e-02	4.383209102138943547e-02	7.384424303365418052e-02	4.229688567653450137e-02	3.205963018522667296e-02	6.815867782390591656e-02
6.000000000000000000e+01	3.086590652332654727e-02	2.748098419586965380e-02	4.626507353632617475e-02	2.639890312836757486e-02	2.021894905876187032e-02	4.288940431276179466e-02
8.000000000000000000e+01	2.206285047915410025e-02	1.989942164585977932e-02	3.307492111355561648e-02	1.901338966120437110e-02	1.471498399814288698e-02	3.068104738199902912e-02
1.000000000000000000e+02	1.702730034432595532e-02	1.557553080084040503e-02	2.552945228253189827e-02	1.481846996497163116e-02	1.155933354719013151e-02	2.365170947171579829e-02
1.200000000000000000e+02	1.381262718473245769e-02	1.279127071078437795e-02	2.071197122574204574e-02	1.213040057638803230e-02	9.517611051693051355e-03	1.915141380833478360e-02
1.400000000000000000e+02	1.159934999893848066e-02	1.085105825594385141e-02	1.739478538925456896e-02	1.026537436172205928e-02	8.089349567820813824e-03	1.605166238023461589e-02
1.600000000000000000e+02	9.989271520008131261e-03	9.422257889241756473e-03	1.498137878116012969e-02	8.896948368154238007e-03	7.034342263756387242e-03	1.379864937162173129e-02
1.800000000000000000e+02	8.768168518159273964e-03	8.326383407293308156e-03	1.315083308855432426e-02	7.850536565669592737e-03	6.223189050324137717e-03	1.209242710676425130e-02
2.000000000000000000e+02	7.811522338408294873e-03	7.459244218939917702e-03	1.171660237588439263e-02	7.024594213567728930e-03	5.580076872728932311e-03	1.075796251497928777e-02


==> figures/critical_delay_vs_C1_DCTCP.dat <==
C1	Router_1	Router_2	Router_3	Router_4	Router_5	Router_6
2.000000000000000000e+01	1.030628512106823991e-01	9.321624418794008382e-02	1.581429045521707266e-01	8.922735285655801485e-02	6.618266803223614436e-02	1.441243989360882494e-01
4.000000000000000000e+01	4.375634965793863407e-02	3.960998792724663986e-02	6.833584444302304162e-02	3.760919025743313798e-02	2.891961760417350105e-02	6.275040352973963731e-02
6.000000000000000000e+01	2.662021519901711444e-02	2.513492942302035169e-02	4.114755730392521266e-02	2.366209493897343530e-02	1.864163976737323244e-02	3.768797625215339342e-02
8.000000000000000000e+01	1.914859133913230163e-02	1.849954720353091248e-02	2.930063294690183479e-02	1.734970920204919470e-02	1.380907690906572546e-02	2.673532682009365294e-02
1.000000000000000000e+02	1.499951370074057572e-02	1.466747397167595356e-02	2.281064985243033000e-02	1.372994555986705410e-02	1.098298575914840626e-02	2.076105454182659155e-02
1.200000000000000000e+02	1.235195232716021843e-02	1.216269213306095560e-02	1.871418711021992712e-02	1.137325904221083220e-02	9.123286588472568834e-03	1.700579219262492517e-02
1.400000000000000000e+02	1.051030487910220232e-02	1.039394913377987388e-02	1.588603811937882790e-02	9.713032559707407074e-03	7.804838678754211397e-03	1.442110475408105857e-02
1.600000000000000000e+02	9.152493468398713306e-03	9.076944156021095333e-03	1.381168120720964280e-02	8.478709285142348173e-03	6.820636492506621136e-03	1.252940998328602729e-02
1.800000000000000000e+02	8.108628094715174608e-03	8.057557521271295140e-03	1.222277557882006128e-02	7.524305301447095813e-03	6.057544708042600888e-03	1.108266052292615142e-02
2.000000000000000000e+02	7.280394455339476989e-03	7.244819328408071135e-03	1.096544073759007053e-02	6.763932217687574841e-03	5.448611739583406575e-03	9.939115452180211779e-03


==> figures/critical_delay_vs_NT.dat <==
NT	Router_1	Router_2	Router_3	Router_4	Router_5	Router_6
2.000000000000000000e+01	4.891712297558730577e-03	4.852419252985548485e-03	7.344295675884535655e-03	4.532815988311396198e-03	3.648703346031802706e-03	6.667205408207491080e-03
2.888888888888888928e+01	7.216578245343565311e-03	7.063179965518325172e-03	1.083002285216596271e-02	6.616744059367787520e-03	5.301963125224198013e-03	9.873215870212522990e-03
3.777777777777777857e+01	9.722074711176340728e-03	9.349909487147950449e-03	1.458532440353166315e-02	8.790961512712098386e-03	7.001255065638826471e-03	1.336589885748241946e-02
4.666666666666667140e+01	1.245699431398659095e-02	1.174025555920686983e-02	1.868316427856608203e-02	1.108718321658131237e-02	8.763094169849595244e-03	1.721155871539834306e-02
5.555555555555555713e+01	1.544321493223087087e-02	1.426010307655044967e-02	2.315658281191288956e-02	1.353300358450500694e-02	1.060424285622809000e-02	2.142271999897427462e-02
6.444444444444444287e+01	1.866571428049017614e-02	1.693082652375488273e-02	2.798376671754631770e-02	1.614764099316808033e-02	1.253964770599644458e-02	2.594921950278061482e-02
7.333333333333334281e+01	2.207727372518291514e-02	1.976618180939661990e-02	3.309478440894099427e-02	1.893772536490703068e-02	1.458110274101728603e-02	3.070041461503765501e-02
8.222222222222222854e+01	2.561684258510067355e-02	2.276961345010309473e-02	3.839868867393504692e-02	2.189509386560466869e-02	1.673569011771601153e-02	3.558231903222437709e-02
9.111111111111111427e+01	2.922851937725588073e-02	2.593309921082566014e-02	4.381181648315093935e-02	2.499822439866190849e-02	1.900454233382304833e-02	4.052232654652970778e-02
1.000000000000000000e+02	3.287103280417040529e-02	2.923835546401008789e-02	4.927213489393458129e-02	2.821716043934097140e-02	2.138240051462091812e-02	4.547421429865518977e-02


==> figures/critical_delay_vs_NT_DCTCP.dat <==
NT	Router_1	Router_2	Router_3	Router_4	Router_5	Router_6
2.000000000000000000e+01	4.819369208741873176e-03	4.832911650619781639e-03	7.245127191147615608e-03	4.503344919587655426e-03	3.637382274883371042e-03	6.553333763481010779e-03
2.888888888888888928e+01	6.977379838296902080e-03	6.976088644483471879e-03	1.049485450306884490e-02	6.505502057126786621e-03	5.249389945670275733e-03	9.500805995116448632e-03
3.777777777777777857e+01	9.172196913786807154e-03	9.134156633171677461e-03	1.381912630757803524e-02	8.524882960855026739e-03	6.868470858076971240e-03	1.252301421783207774e-02
4.666666666666667140e+01	1.142904972189292927e-02	1.131718499780690924e-02	1.726822613847214458e-02	1.057251639868407242e-02	8.499495027215420162e-03	1.567068584279169424e-02
5.555555555555555713e+01	1.377886888523333943e-02	1.353810930100816240e-02	2.090296164275632848e-02	1.266318247259639283e-02	1.014902804133390596e-02	1.900427766565078447e-02
6.444444444444444287e+01	1.625675333414860688e-02	1.581222436114090163e-02	2.478959656704319767e-02	1.481411791937443066e-02	1.182444606394463145e-02	2.258833458893911780e-02
7.333333333333334281e+01	1.889906239956063230e-02	1.815695919868373642e-02	2.899079431159107267e-02	1.704477282558636286e-02	1.353441708862368649e-02	2.648093533376322944e-02
8.222222222222222854e+01	2.173856646884719454e-02	2.059136767877975741e-02	3.355170010418722509e-02	1.937603010402000336e-02	1.528864530572705653e-02	3.071820677350355078e-02
9.111111111111111427e+01	2.479768917701682257e-02	2.313530950440169029e-02	3.848405533747509266e-02	2.182895351858604727e-02	1.709766840793314549e-02	3.529859705514658275e-02
1.000000000000000000e+02	2.808137176438230131e-02	2.580821828306090193e-02	4.375634965800159065e-02	2.442294639547353333e-02	1.897254895871526570e-02	4.017683893713689530e-02


==> figures/critical_delay_vs_alpha_bar_DCTCP.dat <==
alpha_bar	Router_1	Router_2	Router_3	Router_4	Router_5	Router_6
1.000000000000000056e-01	1.709337008626642673e-01	1.559255139867440909e-01	2.662994552862250064e-01	1.478355302614584588e-01	1.143947470228740548e-01	2.446985050443734599e-01
2.000000000000000111e-01	7.977817261058270382e-02	7.525114539697587424e-02	1.232041577856343578e-01	7.087885584900104063e-02	5.583060609672839403e-02	1.128952191762413459e-01
3.000000000000000444e-01	5.175432965852373723e-02	4.955788824683965421e-02	7.944069506922553370e-02	4.655813589083811210e-02	3.692271064079408194e-02	7.261874164988424418e-02
4.000000000000000222e-01	3.827204699500676849e-02	3.694703374690265496e-02	5.853197844182696230e-02	3.466367217282799451e-02	2.758514331353571769e-02	5.342256775538105351e-02
5.000000000000000000e-01	3.036377004390741069e-02	2.945784443650399653e-02	4.633117452425343508e-02	2.761458699480839538e-02	2.202051359737746544e-02	4.224355708646330282e-02
5.999999999999999778e-01	2.517076566922022210e-02	2.449819929635766239e-02	3.835048775613186800e-02	2.295282382561287388e-02	1.832695741907828038e-02	3.494266964678136717e-02
7.000000000000000666e-01	2.150248091234084266e-02	2.097257105910507388e-02	3.273013287090171392e-02	1.964228197013218394e-02	1.569698011897236595e-02	2.980750077261044156e-02
8.000000000000000444e-01	1.877556827964015074e-02	1.833834341707210602e-02	2.856268503605058004e-02	1.717073558561811944e-02	1.372936245206855636e-02	2.600383747880072316e-02
9.000000000000000222e-01	1.667091524901730126e-02	1.629616993832245717e-02	2.535352779211885732e-02	1.525600314644096414e-02	1.220223662160988334e-02	2.307760056669877491e-02
1.000000000000000000e+00	1.499951370074057572e-02	1.466747397167595356e-02	2.281064985243033000e-02	1.372994555986705410e-02	1.098298575914840626e-02	2.076105454182659155e-02


==> figures/critical_delay_vs_beta.dat <==
beta	Router_1	Router_2	Router_3	Router_4	Router_5	Router_6
1.000000000000000056e-01	1.107939328929610223e-01	1.076549390044216764e-01	1.661064659807916788e-01	1.015354415360096435e-01	8.015685828261379098e-02	1.508986888406209648e-01
2.000000000000000111e-01	5.241940011533068738e-02	4.797350809888347584e-02	7.858342413299088114e-02	4.610277906095464062e-02	3.509133417467653893e-02	7.199115893149998779e-02
3.000000000000000444e-01	3.239618339431581118e-02	2.875796067938930431e-02	4.856063739067267154e-02	2.773785523509339837e-02	2.105561139617443539e-02	4.487820354945591672e-02
4.000000000000000222e-01	2.256326210958074438e-02	2.020492011818719388e-02	3.382343317197128441e-02	1.935666083361782877e-02	1.490583664143890763e-02	3.137665086278139392e-02
5.000000000000000000e-01	1.702730034432595532e-02	1.557553080084040503e-02	2.552945228253189827e-02	1.481846996497163116e-02	1.155933354719013151e-02	2.365170947171579829e-02
5.999999999999999778e-01	1.361074946057783466e-02	1.269808022308424426e-02	2.041120976122875671e-02	1.201999342678401056e-02	9.461180054693105537e-03	1.884599983098828035e-02
7.000000000000000666e-01	1.133269749808652437e-02	1.073549751293675046e-02	1.699819566109463803e-02	1.012659440477387505e-02	8.019830345236364164e-03	1.563981321460363241e-02
8.000000000000000444e-01	9.715460780008388156e-03	9.308738396889710762e-03	1.457486100177448306e-02	8.759046914541495851e-03	6.966380642110076363e-03	1.337018868739574436e-02
9.000000000000000222e-01	8.509742968944460084e-03	8.222938243045783968e-03	1.276789547292517431e-02	7.723481876550383415e-03	6.161512907102840823e-03	1.168458512398323768e-02
1.000000000000000000e+00	7.576017028722703897e-03	7.367839341301362331e-03	1.136837420433305101e-02	6.911040065071377345e-03	5.525652324856627530e-03	1.038414720295435800e-02


==> figures/metrics_AQMn3_DCTCP.csv <==
RTT,avgThroughput,stdThroughput,avgPacketLoss,stdPktLoss,avgLatency,stdLatency
4.0,6.131532853139014,2.396429494508085,317821.72197309416,269753.7186620068,140.6091073232323,78.90568249855752
9.0,6.205849198430492,2.425438447214934,313282.7085201794,290028.86772052135,140.0765808080808,74.81906724849236
14.0,6.162929755605382,2.420625873463005,305987.86547085206,273144.72824872297,155.60457891414143,76.29023520426689
19.0,6.273259753363229,2.445433815732212,302084.3139013453,282434.7287441231,146.29527714646463,75.04868560877797
24.0,6.162754550448431,2.376723799120791,299925.0403587444,264365.4627997653,159.8001773989899,78.15889031338068
29.0,6.147996262331839,2.46365497113045,292228.17040358746,258354.85613694115,164.73352272727274,76.77075796840023
34.0,6.147438637892376,2.4701003422121177,294685.72197309416,263512.05784059974,158.9920138888889,79.45811238860644
39.0,6.08727094618834,2.413434180797097,263385.98206278024,244256.0589009758,190.67379608585856,74.2191972965172
44.0,6.308781389013452,2.448691534017813,257310.1883408072,241098.2625488733,187.0709337121212,73.66930933771135
49.0,6.211380633408073,2.434676296385394,254450.60986547088,229982.49350662448,195.1957051767677,77.01021997615163
54.0,6.188049528026906,2.513070204861041,267574.8430493274,251293.50732618477,196.4493813131313,73.31400835716292
59.0,6.168687941704036,2.504874458722468,271420.03587443946,273242.8423762574,197.80760606060608,73.7117886943361
64.0,6.073212874439461,2.476525099197674,256616.36771300447,240279.5442315616,211.22457007575755,77.62280281820546
69.0,6.161522924887892,2.569007511774996,246299.8385650224,254862.9688059553,210.17791982323232,75.69049768010801
74.0,6.015995429372197,2.49678065093656,245340.1614349776,237764.16890043623,222.8362645202021,75.7691813187574
79.0,6.073212566143498,2.504595388347332,250482.2152466368,241864.1960367586,214.9222941919192,75.91808459965694
84.0,5.970566297085201,2.513547366797879,233558.1793721973,228062.09221063065,231.9668566919192,76.40003943961115
89.0,6.073946192825112,2.480921345653919,222761.8116591928,220892.0903357537,237.81318939393935,75.17316335164676
94.0,6.099383298206278,2.4897034419304696,218469.201793722,210893.1409407353,236.737985479798,78.07148447948046
99.0,6.111425015695067,2.471382503246774,232436.39461883408,213215.27516169395,242.1915707070707,69.25261603504146
104.0,6.084450553811659,2.528829384401313,206084.1793721973,212237.03075596012,255.23264646464645,77.16761493257974
109.0,6.246350786995516,2.48082740918268,211874.66367713007,222043.39771337417,247.0682790404041,78.00533826446319
114.0,5.920164084080717,2.4649514405528787,213936.6726457399,207797.05242881912,265.5403535353535,77.25471057800328
119.0,5.872841226457399,2.522923645705444,201700.78923766816,202329.3952390955,280.94223800505046,74.01777959338779
124.0,5.859587246636772,2.454788312174599,210435.1479820628,229775.54644234988,274.42951957070704,78.19474887897582
129.0,5.863880243273543,2.4677056883008617,198056.60986547085,201367.4003620852,279.633779040404,80.99710904170952
134.0,6.105096144618835,2.540989039574105,187376.9596412556,207808.60392716437,278.5687316919192,75.43961129134604
139.0,5.735263689461884,2.441152601043241,204514.9775784753,214006.0697308242,290.72908396464646,76.32262293514022
144.0,6.041731538116592,2.519983967814251,204904.03587443943,221204.39117087412,275.6512380050505,75.33339032498431
149.0,5.991990579596412,2.524506947896745,193387.91031390135,209918.32396528972,291.373485479798,77.26380807556106
154.0,5.664202590807175,2.4028484426476675,193076.66367713004,187008.74507125083,309.840053030303,74.31808210110137
159.0,5.827983114349776,2.4519024883172644,177112.3049327354,184343.716415304,313.4754393939394,75.88183676335309
164.0,5.811740048206278,2.407842671674816,189996.61883408076,209328.44108545192,317.4944154040404,78.14793088960008
169.0,6.014582756726457,2.453354611824455,179939.46188340808,187947.91879545577,318.5474286616161,72.72128296118537
174.0,5.852597409192825,2.5363528810576765,194846.8789237668,196543.84304518564,313.02402904040406,79.59136486671707
179.0,5.98724433632287,2.540206437284386,170867.91928251123,176262.44133547394,329.49266414141414,74.70317162810497
184.0,5.932049914798207,2.523232229652025,174726.08071748877,173788.68098485013,328.96528724747475,72.61958293344054
189.0,6.266185667040358,2.470741004623479,166633.66816143497,182729.81914044483,332.0607752525253,72.61220864688472
194.0,6.156860224215247,2.5634906616846163,164642.9865470852,187631.8877100251,350.41391224747474,69.1443615381983
199.0,5.934235109865471,2.5584354814588446,161524.03587443946,147195.54414976775,351.63663068181813,67.85297281299455
204.0,6.144799025784754,2.483762775393081,162548.55605381166,183277.9996410261,347.33450000000005,73.11256187218976
209.0,6.248146358744395,2.4726693425226296,163145.1121076233,162197.47720637993,361.4868428030304,66.92918639554479
214.0,6.342123677130045,2.371619577745725,151045.399103139,183289.28670184483,365.61010542929296,74.02854453810765
219.0,6.026701081838565,2.4542204148434585,167554.4394618834,176002.60505501158,360.33301704545454,68.39452152807725
224.0,6.066048119955156,2.429145788247016,161731.53363228697,159038.2625826565,372.569639520202,65.94096609980153
229.0,6.3813143565022425,2.315200517142287,148179.33632286996,159965.19962106572,373.91422727272726,68.78836219039519
234.0,6.240358832959641,2.3785706273366958,154475.59641255604,154850.5826876664,378.171004419192,67.95366436715202
239.0,6.510125468609865,2.310922809136254,132889.3452914798,131173.33352097854,392.1374633838384,68.84754630503078
244.0,6.44322657174888,2.3113740816495203,136397.35426008966,134423.5710079713,387.8310789141414,69.17853707281307
249.0,6.105543721973094,2.438884996786736,163832.44843049327,156137.44344714185,377.2429892676768,67.8625593199078
254.0,6.43589942264574,2.3151822093490977,135638.69058295962,140656.22253353125,395.3822784090909,69.09839213051191
259.0,6.409242903587443,2.268494760196716,143737.5874439462,160888.53212977928,401.4501508838384,66.16315274138313
264.0,6.407602257847533,2.315171714265994,143659.77578475338,154744.83390031732,398.6565321969697,65.42736927331639
269.0,6.4827615426008975,2.2880516187529243,138394.5201793722,152026.21593869358,411.5868939393939,65.31836928462428
274.0,6.5426380078475335,2.1936710875856296,140274.9686098655,136419.90446419665,405.6583453282829,65.52454221312793
279.0,6.444484829596414,2.303405215211032,140398.17040358743,152284.65853791102,408.4227784090909,66.94020637318584
284.0,6.350799945067264,2.218184166789614,134672.52914798204,136122.97382338546,418.5239318181818,59.74310296072479
289.0,6.610301523542601,2.2185799635547765,132519.73991031392,147999.658001771,419.9695574494949,63.56787638369741
294.0,6.583709410313902,2.115927097742157,124972.00896860988,140050.6870766875,428.290244949495,62.62465103422712


==> figures/metrics_AQMn3_Reno.csv <==
RTT,avgThroughput,stdThroughput,avgPacketLoss,stdPktLoss,avgLatency,stdLatency
4.0,8.93222739910314,0.97594781049166,75717.22869955156,35500.94699258186,77.17484532828283,40.63296178507011
9.0,8.92294168721973,1.029941337594045,71359.77578475336,29428.688662672816,85.95917297979798,35.54419130793646
14.0,8.952646306053811,0.9896187388737544,61951.04932735426,28436.989338865085,94.68228787878788,33.70950394491282
19.0,8.971145818385649,1.0329733535694972,54468.16143497758,26216.950625236,99.84818244949496,36.947402532838375
24.0,9.003373172645741,1.0367028565482768,44359.13004484305,24859.784563842997,107.87393560606064,39.52533998371952
29.0,8.997881289237668,1.0690879366415458,44657.40807174888,25502.54475756302,106.56241603535354,39.56363862812412
34.0,8.990242158071748,1.0047347463876064,40578.78026905829,24999.903759555506,113.08869065656566,34.74073967810624
39.0,9.008120032511211,1.0695805545531472,39139.26457399103,23870.1697261334,114.5975726010101,37.39372086125696
44.0,9.04799192264574,1.040430435605052,31474.81614349776,22191.13294356024,124.87200883838382,39.32288532549174
49.0,9.056544539237668,0.9676503836651668,29036.71748878924,23486.446241060825,133.2051224747475,41.979183472799576
54.0,9.051668217488787,0.9593135094762332,29367.417040358745,22291.25540406521,129.15199621212122,38.08688254530979
59.0,9.06603701793722,1.0230676885410472,26280.88789237668,22167.808043106867,141.12712626262626,39.00461941978631
64.0,9.104592724215248,0.9765092699822387,22993.34529147982,20913.953549508573,153.37999494949494,39.48416160336754
69.0,9.100118295964126,0.9983018162718216,21664.062780269054,21123.377593748584,153.49923232323235,42.0987853849149
74.0,9.102135229820629,1.0120126301251189,19679.86547085202,19783.80478741661,162.4009577020202,41.48838751197096
79.0,9.108800975336322,0.9677005408706324,20451.497757847534,21227.73035119173,158.57828345959598,42.72325181350836
84.0,9.116413828475338,1.005072994874501,18895.264573991037,23915.70282705096,166.35670012626264,43.2925397192483
89.0,9.121056956278029,1.081442558917714,18798.0,21006.788995478244,167.33846338383836,39.29019773240696
94.0,9.140613542600898,1.0637691608114803,15983.811659192826,23943.92730234226,179.80262436868688,46.57696918711429
99.0,9.14991856502242,0.9222897030474771,14635.076233183856,21631.5635206786,187.4838863636364,43.02901614268225
104.0,9.161039170403589,1.001178235906306,14570.233183856502,19313.27603772345,187.06859154040404,41.4099902938569
109.0,9.174558890134527,1.0875844515421265,12339.632286995517,19617.911301999186,206.88093055555555,49.74631320555525
114.0,9.16315994955157,0.9889302487546252,13227.98206278027,19399.94313326141,196.69579608585855,44.63073085703788
119.0,9.16257528026906,1.0133128444564143,12054.322869955156,21373.93956023403,207.5775593434344,45.39219205167163
124.0,9.18327350896861,0.9856315464228066,10588.86995515695,17836.69966088577,219.66905303030305,51.42519023352753
129.0,9.157063923766817,0.9943321988065532,11204.878923766815,18124.477862501604,216.6729368686869,47.07416502235928
134.0,9.18265783071749,1.065502535783447,11211.363228699553,18082.686864467192,217.4060486111111,45.20714131276924
139.0,9.188681081838569,1.0759010050956577,10277.62331838565,14554.478510324712,231.59108964646464,43.819443786023015
144.0,9.182022286995515,0.9938821558834906,10491.60538116592,19197.36692790263,230.3315321969697,46.32537347515939
149.0,9.18665821748879,1.0012098013037574,8565.766816143498,18250.061720766247,256.89089583333333,56.48146894159702
154.0,9.192565807174889,1.004289491671644,9460.600896860986,25594.207711119103,250.1426351010101,57.02335162726712
159.0,9.200450151345292,1.0711068544816869,7476.403587443946,13711.446665780142,261.40493308080806,49.00633509189309
164.0,9.185050375560538,1.0169503815900838,7670.9327354260095,16361.338231173508,265.65273863636367,51.07964134023502
169.0,9.181244456278026,0.9768220609228796,7852.493273542601,17452.558786557325,267.69590277777775,54.42073059528293
174.0,9.17640716367713,0.9889712617651618,8014.600896860987,19218.704960711104,263.78587184343434,51.48881574784785
179.0,9.199919192825112,1.041835881011017,7664.448430493274,16043.912828959434,265.5138371212121,49.82182122946015
184.0,9.214638082959642,0.9647426576868182,7074.37668161435,18396.692904452226,285.5292683080808,52.32946981186636
189.0,9.174435543721971,1.1316041971646125,7573.668161434977,17706.32426814474,278.01418939393943,52.25812663823166
194.0,9.170979781390134,0.9356605834509746,8273.973094170404,22734.09988470436,268.65073989898985,49.629125618062034
199.0,9.194575756726458,0.99553131853886,6607.506726457399,15089.591454577623,298.45725694444445,51.568063646053176
204.0,9.183675224215248,1.027918525518608,6892.816143497757,16281.592225058086,289.17810542929294,53.46546968320388
209.0,9.18538755044843,1.109923163121337,7489.372197309417,18243.44890766539,293.08532512626266,54.90305140220761
214.0,9.175421255605382,0.9816674596278292,5790.484304932736,17500.51830115454,315.659658459596,58.27813327071104
219.0,9.201365218609864,0.990298422464489,6010.950672645739,18362.60657032841,314.624533459596,54.83320643480003
224.0,9.179272959641256,0.9461372973643456,5369.004484304933,12820.39388098879,322.32682070707074,56.37799257888571
229.0,9.178053643497757,0.8813817767252734,5654.313901345291,14565.188639141652,316.536273989899,50.62939675716313
234.0,9.190957096412555,0.9636867954133612,4999.399103139013,12084.290993968469,328.9113226010101,50.060102970235846
239.0,9.162264786995516,0.9941612621464828,6445.399103139014,19620.817218877703,318.76259785353534,50.69167415599812
244.0,9.188059332959645,1.0025901203747078,5142.053811659193,19976.23118732645,336.36646590909095,56.58483401547363
249.0,9.164955347533631,0.9788863237012158,5680.251121076233,17507.081634955815,325.31018181818183,49.65829957758484
254.0,9.152966788116592,1.0118340650384905,5602.4394618834085,15289.20658843255,339.3550643939394,53.19491572496669
259.0,9.206397102017936,0.8388825931196972,4850.260089686099,18362.598904731654,356.57878851010105,61.68820043959654
264.0,9.20707774103139,0.8455391735575695,3644.1793721973095,9400.263293201688,380.1524065656566,62.889139675940726
269.0,9.160474473094167,0.9243534296991948,4117.533632286995,12597.12932434957,365.58163131313125,57.89894327904341
274.0,9.168936266816145,1.0380527066145382,4448.233183856502,13698.335054169253,362.3001167929293,57.775078237823855
279.0,9.146423436098654,0.937872734524392,4299.094170403587,11573.508309887757,367.36646843434346,53.64140552714848
284.0,9.134531227578476,0.9744497992199144,5634.860986547085,21209.53948848686,359.0215542929293,50.21185442207023
289.0,9.177360588565024,0.9179966212602322,3430.1973094170403,9779.180034397534,398.1891521464646,58.93196662544838
294.0,9.203686065022422,0.7848195437457397,3423.7130044843047,8572.40790322562,392.1457411616161,55.14269215641471


==> figures/metrics_noAQM_DCTCP.csv <==
RTT,avgThroughput,stdThroughput,avgPacketLoss,stdPktLoss,avgLatency,stdLatency
4.0,6.374389887892376,2.9058494673316733,126.19730941704034,197.16473597794803,251.74656123737373,118.0256592469666
9.0,6.434713167040359,2.909419831571583,126.69955156950672,201.3966071297907,271.41928787878794,109.41938513844627
14.0,6.405864187219731,2.832801556813676,128.26905829596413,205.21401827402187,258.5915694444444,118.3968442419248
19.0,6.5599832746636775,2.859216635629341,117.08968609865472,191.3898033345523,274.41042171717174,115.911680606123
24.0,6.503284680493273,2.972754964842645,123.78923766816143,193.51221371258436,270.4981338383838,114.37257232169628
29.0,6.618504582959641,2.917697041073477,117.457399103139,195.5438867343288,275.25897853535355,113.63379137468796
34.0,6.422620081838565,2.9461355645474336,116.0,182.87834025782357,299.2260473484848,111.68663852570258
39.0,6.365421890134529,2.8579648691003645,117.72645739910314,184.9859531363317,284.3300852272727,115.95391904394336
44.0,6.503109639013454,2.946432605667796,116.11210762331838,196.68601108440987,292.0812689393939,116.33799811741352
49.0,6.47081750896861,3.000623200873201,116.4170403587444,190.38993439970068,299.95225,114.4032819048998
54.0,6.450054902466368,2.858140325700219,110.14798206278029,178.47536919617224,300.6744589646465,117.07176238706032
59.0,6.466557559417041,3.045518187620832,115.40807174887892,194.7380925660487,307.2830101010101,113.62633744334364
64.0,6.494932598654709,2.9272018421428494,111.62780269058295,197.02574957813692,321.207182449495,114.9195176085882
69.0,6.27977755941704,2.8692282723550764,115.1031390134529,183.1551277898793,331.1930359848485,117.55829685002536
74.0,6.275374356502242,2.873398357067888,103.45291479820628,169.67912353098288,333.32890909090906,116.88416019558689
79.0,6.13934001793722,2.856559954547822,117.78026905829596,193.53607917783384,317.2486098484848,123.13356558067132
84.0,6.165906097533632,2.8829538382124547,114.92376681614348,187.10566865593404,345.3090921717172,118.7553525253996
89.0,6.251394766816143,2.9275905557251813,107.1390134529148,174.52508228560842,345.97468244949494,116.5216886152405
94.0,6.226126198430494,2.926612840126854,109.86547085201794,180.6487945999983,346.2489955808081,117.662965555451
99.0,6.279770207399103,2.9191157758545367,101.14798206278029,165.95166259246872,356.2565915404041,117.6706927604736
104.0,6.503783915919282,3.061039356718057,98.53811659192826,169.18059734545318,351.3092045454545,119.26211182340282
109.0,6.290787312780269,2.9882123011031023,102.25560538116592,181.1620679480624,345.6794501262626,120.05824213872629
114.0,6.439511198430493,2.9880169408535986,100.1659192825112,169.5074777343075,376.99788573232325,112.0999368303206
119.0,6.211114337443946,2.87200167409922,101.89237668161434,164.93872039863984,369.53270959595966,119.38292421315636
124.0,6.193243920403588,2.902943667273512,94.847533632287,159.06109632752015,380.20025505050506,117.14574776044968
129.0,6.21427250896861,2.8615757587689807,96.09417040358744,164.23839753613032,380.4319147727273,123.24640255929548
134.0,6.242660877802691,2.863907829959358,96.56502242152466,160.76918088975026,391.6109842171717,117.85474717078093
139.0,5.946399341928251,2.852741768080614,105.28699551569508,158.9865817707838,387.1336767676768,123.81304972953716
144.0,6.202425403587444,2.937608658685265,103.67264573991032,180.94863684427787,381.54481755050506,119.94572292403974
149.0,6.0122930291479815,2.87385358730672,90.25560538116592,140.97106856787067,410.08403093434345,118.51322671609296
154.0,6.257834025784753,2.758711858517704,88.3677130044843,152.14323161627274,408.2822481060606,119.42088936295823
159.0,6.4128285325112095,2.8627238785005886,89.84304932735427,154.1399900377058,409.9039633838384,121.14761326082468
164.0,6.672460326233184,2.9663534885753107,83.51569506726457,151.00979701554593,409.051759469697,116.24008995887569
169.0,6.5209286872197305,2.841727445328416,92.46188340807174,144.8604110231883,426.2304147727273,116.34467236950766
174.0,6.7598106334080725,2.915590172331213,88.47982062780268,163.29083590080907,417.3626452020202,118.5587835813855
179.0,6.423307012331838,2.8912869690160123,90.7713004484305,159.07520617011494,432.1187417929293,118.29466222461484
184.0,6.431918420403588,2.7455164970359607,88.74439461883408,143.16137052981364,436.6921224747475,113.69137124683284
189.0,6.760251202914798,2.657754071601226,77.8968609865471,140.04598045159986,438.333875,118.04353173675406
194.0,6.723030745515695,2.8758067483878054,76.59192825112108,140.904632523035,441.27184343434345,117.18353967922248
199.0,6.80719703587444,2.869186856358156,83.34080717488789,159.16788744085943,441.7026824494949,109.16928724471478
204.0,6.898101200672645,2.814560588705461,75.33632286995515,142.87676965522746,463.3661111111111,113.49965167355522
209.0,7.102434942825113,2.7008178163891765,74.04035874439461,138.22993607074997,468.7360296717172,109.1432039449829
214.0,6.762520487668162,2.746786040617378,88.3946188340807,155.5045896957509,457.46247474747474,110.59931365553712
219.0,6.686297798206278,2.652986276308805,86.33632286995515,150.80801084740327,477.6206224747475,108.58878939370084
224.0,6.851453051569507,2.611040225928993,77.32286995515696,130.3227687357439,478.1336483585859,111.68322224083894
229.0,7.179837588565023,2.720155461721117,63.31390134529149,119.9233300329228,479.6623390151515,112.17286516408429
234.0,6.972501937219731,2.515038306690554,95.42600896860986,160.6718586996132,475.23751199494944,110.7259264113725
239.0,6.910817088565024,2.7885615790070464,78.91031390134529,140.14882167722544,474.45879292929294,115.19178789467745
244.0,7.007050627802689,2.544653130144661,83.45739910313902,141.15182018474206,495.5340063131313,108.96912802402986
249.0,6.908333016816144,2.652890326502467,76.4439461883408,135.7284012943862,497.5960372474748,110.85556675931464
254.0,6.974408523542602,2.5878813511802314,87.33183856502242,154.39514699235534,509.7686818181818,107.00262537421423
259.0,6.782913693946188,2.441916668581166,98.20179372197308,160.8845197536811,498.5293598484849,107.63976934177416
264.0,7.099217956278027,2.407718368675297,91.86995515695068,145.86650523920528,507.3946243686869,107.64323599486625
269.0,7.009540639013454,2.3085395639687043,92.42152466367712,144.6137882979146,517.9693503787879,104.57414508823751
274.0,6.892997199551569,2.5369252482451063,95.61434977578476,161.9968449117226,499.6682133838384,111.43507729363397
279.0,6.945099118834079,2.575753655722425,90.21973094170404,150.4260625680004,521.5567922979798,110.59051373032632
284.0,7.004067513452915,2.2376448733924983,113.68161434977578,174.88593804949917,528.2131881313131,109.40129322376372
289.0,6.9618485964125565,2.128665460757811,112.07174887892376,162.35714155366298,524.2731104797979,108.85653487429342
294.0,6.975179821748879,2.141931739801038,98.32735426008968,142.15521744165358,544.9567373737374,98.4370883469882


==> figures/metrics_noAQM_Reno.csv <==
RTT,avgThroughput,stdThroughput,avgPacketLoss,stdPktLoss,avgLatency,stdLatency
4.0,9.400964254484304,0.8939733854398495,4.928251121076233,13.520598856088966,232.84148611111112,88.16139722650126
9.0,9.424463744394618,0.9640871344205666,3.798206278026906,11.488577736966231,266.6129046717172,89.11804849992613
14.0,9.417577365470851,0.8974083309348055,4.260089686098655,12.413448486921013,250.12572853535352,87.24203023369651
19.0,9.417039646860989,0.9737381400057924,4.134529147982063,11.7527380831587,251.7969602272727,92.67587091450116
24.0,9.432400274663678,0.9637335766911788,3.461883408071749,11.48399198522756,269.7575056818182,94.17445129355112
29.0,9.431344170403587,1.0046371668499854,3.618834080717489,12.082071031685448,270.38347032828284,92.08347995128224
34.0,9.429832825112108,0.8732726190310367,3.5112107623318387,12.195216882328648,280.0807689393939,92.85388958658385
39.0,9.416650269058294,0.95840624770551,3.8565022421524655,13.980954901414306,267.6872550505051,91.99068386942594
44.0,9.428490061659192,0.9802847180199732,3.497757847533632,12.066727750237474,278.9829861111112,87.7897968788012
49.0,9.437380403587444,0.8947216638666455,3.1838565022421528,12.029349941339794,295.87996780303035,96.11403171366791
54.0,9.457819181614347,0.9205726971014312,3.0538116591928253,12.055698674475927,292.1532001262626,98.36924176860629
59.0,9.43872961883408,0.8517610172756335,3.31390134529148,13.784265537639572,297.2617323232323,91.74765494157162
64.0,9.443709697309416,0.9805392318133817,3.139013452914798,11.26794462826026,298.3958547979798,98.38749890303632
69.0,9.46244817264574,0.847823895713024,2.6547085201793723,9.66191724648973,305.8825751262626,100.98006244986166
74.0,9.456956664798206,0.8911229541797234,2.62780269058296,11.844139207900152,322.9525277777778,91.2184380861818
79.0,9.451010358744394,0.9439504324597732,3.013452914798206,9.638294331452316,311.0180732323232,89.65318838626123
84.0,9.455873677130043,0.8845110691439582,2.6053811659192827,11.687784017823663,318.3806527777778,96.62876072234135
89.0,9.46049692825112,0.8943144018035567,2.5829596412556053,11.32358296658211,328.8147803030303,90.92920184852484
94.0,9.459706160313903,0.9014823071581785,2.591928251121076,11.799056149070536,320.7714248737374,93.50867396622176
99.0,9.462351860986546,0.9654229764387364,2.5560538116591927,11.932126787305917,334.90811426767675,95.61264563874307
104.0,9.468862051569506,0.9318492322973926,2.4618834080717487,11.471620743069064,349.6865751262626,94.70474733115483
109.0,9.452133183856503,0.931970903033045,2.9372197309417043,14.088927512156967,328.6148156565656,96.46656777395066
114.0,9.470074774663676,0.8853829267093611,2.3587443946188342,13.659112747379671,359.8708800505051,90.37893196454029
119.0,9.483017275784754,0.8840140270081749,1.9013452914798208,8.304699203011229,374.6727392676767,94.56097632265976
124.0,9.47827154147982,0.8846515028925945,2.349775784753364,13.271681759708434,361.3300637626263,92.93881448344794
129.0,9.488295112107624,0.7961438569006316,2.0179372197309418,9.26262462657619,377.0117544191919,92.60922258844906
134.0,9.48852226457399,0.9079883037763612,2.2376681614349776,11.086537852687275,369.7221186868687,101.95791966393884
139.0,9.48078005605381,0.9306655349035268,2.147982062780269,10.628139245358703,377.9522171717172,97.5591497960746
144.0,9.474126793721972,0.986661819083258,2.475336322869955,14.061427235203553,374.2682904040405,97.48403600493371
149.0,9.473770617713004,0.9343260831947822,2.147982062780269,11.248747497647525,378.06996275252527,92.7814785321448
154.0,9.486409114349776,0.9371992389196075,2.0358744394618835,10.463041744232882,384.0080366161616,88.77722593478651
159.0,9.49310701793722,0.8288487782768279,1.811659192825112,10.631526601954777,392.49737941919193,98.8330387790881
164.0,9.501173139013453,0.806278501897027,1.8565022421524664,9.349321215818604,384.0058743686868,93.3993728923372
169.0,9.511600375560535,0.8940447405759469,1.5650224215246635,7.617273598453766,402.4645650252525,95.7199780987378
174.0,9.512870762331838,0.8349449779901819,1.757847533632287,10.68350999322141,418.3582575757576,94.62222286970972
179.0,9.501536614349776,0.7609383741330704,1.5919282511210762,6.885234571180608,419.47718308080806,102.74826722392066
184.0,9.503714977578475,0.8415376001641957,1.695067264573991,9.566172111418428,421.46888005050505,93.92410973833222
189.0,9.4869147029148,0.7912761811447473,1.8923766816143497,11.636768008580782,405.9423232323233,96.4082548545783
194.0,9.482148103139014,0.9282656565388808,2.0762331838565022,12.30301456747778,406.5195643939394,94.8856237578056
199.0,9.503526911434978,0.8631607053415391,1.5739910313901346,8.330963208255882,423.52372790404047,100.42069061648748
204.0,9.511287959641257,0.8909309577837766,1.6367713004484306,9.987129860017086,430.3981622474748,103.3564344436178
209.0,9.518817320627802,0.7767029767576137,1.42152466367713,8.156529421510545,437.6421186868687,94.72290329896826
214.0,9.509019369955157,0.774407914859117,1.717488789237668,9.059010935750656,437.8945157828283,101.9317181215761
219.0,9.49128481502242,0.8425644502018388,1.6143497757847534,8.369265171481814,436.3617784090909,92.05983579690113
224.0,9.535552949551567,0.7121780030308571,1.3004484304932735,7.11329553181972,468.0826426767677,95.28406749216876
229.0,9.486894831838566,0.8539823291061999,1.766816143497758,10.009536238026566,435.7204154040404,96.1520707090561
234.0,9.513895926008969,0.8208826424501653,1.632286995515695,11.39442417484545,449.7423207070708,92.81708211134384
239.0,9.511911177130044,0.7933564764606893,1.493273542600897,7.515125314756119,446.16653409090907,91.58870865385563
244.0,9.49695806838565,0.8463846177419986,1.8475336322869955,11.6570335892057,439.5603295454545,97.80049426703712
249.0,9.5042732735426,0.7874726448552299,1.5381165919282511,8.715486815629863,449.8217373737374,94.26305252165868
254.0,9.497406859865473,0.8457650783496488,1.6547085201793723,8.609789100366344,454.829341540404,93.01237634221448
259.0,9.485591603139014,0.8262202150393392,1.7533632286995515,9.492204789143202,464.34820391414144,90.802496895091
264.0,9.551342387892376,0.5936675013847805,0.9417040358744396,4.704039930373575,493.5149621212121,93.88612710359288
269.0,9.51156802690583,0.786673428815255,1.3946188340807175,7.465026560086462,467.08115782828287,92.71254425837672
274.0,9.514686967488789,0.7194078312168399,1.3183856502242153,8.656679212192833,463.2649090909091,94.73472274601916
279.0,9.553236299327354,0.6552691055361128,0.8699551569506727,4.5890894842566015,508.3520195707071,87.27877530703518
284.0,9.54144721973094,0.7289936164460317,1.0403587443946187,7.27426468656485,493.31706060606064,94.42981307434329
289.0,9.5521593161435,0.6695807083427644,1.0403587443946187,6.780419906546062,503.2182001262627,93.72949811997034
294.0,9.49705552130045,0.8303915552991694,1.452914798206278,8.141849074868778,487.584268939394,92.990485751514

